Fine-Tuning Language Models Using Formal Methods Feedback

Although pre-trained language models encode generic knowledge beneficial for planning and control, they may fail to generate appropriate control policies for domain-specific tasks. Existing fine-tuning methods use human feedback to address this limitation, however, sourcing human feedback is labor intensive and costly. We present a fully automated approach to fine-tune pre-trained language models for applications in autonomous systems, bridging the gap between generic knowledge and domain-specific requirements while reducing cost. The method synthesizes automaton-based controllers from pre-trained models guided by natural language task descriptions. These controllers are verifiable against independently provided specifications within a world model, which can be abstract or obtained from a high-fidelity simulator. Controllers with high compliance with the desired specifications receive higher ranks, guiding the iterative fine-tuning process. We provide quantitative evidences, primarily in autonomous driving, to demonstrate the method's effectiveness across multiple tasks. The results indicate an improvement in percentage of specifications satisfied by the controller from 60% to 90%.

==> figures/dpo/data_accuracy.csv <==
step,mean,min,max
0,0.479166656732559,0.479166656732559,0.479166656732559
1,0.57916671037674,0.562500059604645,0.604166686534882
2,0.520833337306976,0.5,0.541666686534882
3,0.558333337306976,0.541666686534882,0.5625
4,0.458333343267441,0.458333343267441,0.458333343267441
5,0.508333349227905,0.5,0.520833373069763
6,0.525000011920929,0.520833313465118,0.541666686534882
7,0.729166626930237,0.729166626930237,0.729166626930237
8,0.416666686534882,0.416666686534882,0.416666686534882
9,0.500000011920929,0.479166686534882,0.520833373069763
10,0.504166674613953,0.5,0.520833373069763
11,0.641666650772095,0.625,0.666666626930237
12,0.387499976158142,0.374999970197678,0.416666656732559
13,0.445833367109299,0.437500029802322,0.458333373069763
14,0.65416669845581,0.645833373069763,0.666666686534882
15,0.5,0.5,0.5
16,0.625000059604645,0.625000059604645,0.625000059604645
17,0.379166668653488,0.354166686534882,0.395833343267441
18,0.625,0.625,0.625
19,0.520833373069763,0.500000059604645,0.541666686534882
20,0.450000035762787,0.437500029802322,0.458333373069763
21,0.429166686534882,0.416666686534882,0.458333343267441
22,0.59166669845581,0.583333373069763,0.604166686534882
23,0.583333313465118,0.583333313465118,0.583333313465118
24,0.5,0.5,0.5
25,0.583333361148834,0.5625,0.604166686534882
26,0.55,0.520833313465118,0.5625
27,0.525,0.5,0.541666626930237
28,0.704166686534882,0.666666686534882,0.729166686534882
29,0.629166662693024,0.604166686534882,0.645833313465118
30,0.729166686534882,0.729166686534882,0.729166686534882
31,0.733333349227905,0.729166686534882,0.75
32,0.749999976158142,0.729166626930237,0.770833313465118
33,0.783333361148834,0.750000059604645,0.791666686534882
34,0.720833301544189,0.6875,0.749999940395355
35,0.908333337306976,0.895833313465118,0.916666686534882
36,0.89166671037674,0.875000059604645,0.916666686534882
37,0.770833373069763,0.770833373069763,0.770833373069763
38,0.875000035762787,0.854166686534882,0.895833373069763
39,0.950000023841858,0.9375,0.958333373069763
40,0.791666686534882,0.770833373069763,0.8125
41,0.933333337306976,0.916666686534882,0.9375
42,0.933333396911621,0.916666746139526,0.937500059604645
43,0.916666686534882,0.916666686534882,0.916666686534882
44,0.941666722297668,0.916666746139526,0.958333373069763
45,0.96666669845581,0.958333373069763,0.979166686534882
46,0.90416669845581,0.895833373069763,0.9375
47,0.870833361148834,0.854166686534882,0.875000059604645
48,0.970833361148834,0.958333373069763,0.979166686534882
49,0.937500059604645,0.937500059604645,0.937500059604645
50,0.983333349227905,0.979166686534882,1
51,0.916666686534882,0.916666686534882,0.916666686534882
52,0.916666686534882,0.916666686534882,0.916666686534882
53,0.875,0.875,0.875
54,0.962500035762787,0.958333373069763,0.979166686534882
55,0.975000023841858,0.958333373069763,1
56,0.970833361148834,0.958333373069763,0.979166686534882
57,0.991666674613952,0.979166686534882,1
58,0.916666686534882,0.916666686534882,0.916666686534882
59,0.95416671037674,0.937500059604645,0.958333373069763
60,1,1,1
61,0.979166686534882,0.979166686534882,0.979166686534882
62,0.979166686534882,0.979166686534882,0.979166686534882
63,0.983333349227905,0.979166686534882,1
64,0.950000035762787,0.916666686534882,0.979166686534882
65,1,1,1
66,0.987500011920929,0.979166686534882,1
67,0.979166686534882,0.958333373069763,1
68,0.979166686534882,0.979166686534882,0.979166686534882
69,0.937500047683716,0.895833373069763,0.958333373069763
70,0.94166671037674,0.916666686534882,0.958333373069763
71,0.987500011920929,0.979166686534882,1
72,0.958333373069763,0.958333373069763,0.958333373069763
73,0.962500011920929,0.9375,0.979166686534882
74,1,1,1
75,1,1,1
76,0.987500011920929,0.979166686534882,1
77,0.995833337306976,0.979166686534882,1
78,0.970833361148834,0.958333373069763,0.979166686534882
79,1,1,1
80,0.979166674613953,0.9375,1
81,0.970833361148834,0.958333373069763,0.979166686534882
82,1,1,1
83,0.995833337306976,0.979166686534882,1
84,0.958333373069763,0.958333373069763,0.958333373069763
85,0.970833361148834,0.958333373069763,1
86,1,1,1
87,0.987500011920929,0.979166686534882,1
88,0.979166686534882,0.958333373069763,1
89,1,1,1
90,0.945833337306976,0.916666686534882,0.958333373069763
91,0.970833349227905,0.958333313465118,0.979166686534882
92,0.987500011920929,0.958333373069763,1
93,0.979166686534882,0.958333373069763,1
94,0.9875,0.958333313465118,1
95,0.970833361148834,0.937500059604645,0.979166686534882
96,0.987500011920929,0.979166686534882,1
97,0.983333349227905,0.958333373069763,1
98,1,1,1
99,0.991666674613952,0.958333373069763,1
101,0.975000023841858,0.958333373069763,0.979166686534882
102,0.970833349227905,0.9375,1
103,0.970833361148834,0.958333373069763,0.979166686534882
104,0.987500011920929,0.979166686534882,1
105,0.987500011920929,0.958333373069763,1
106,0.987500011920929,0.979166686534882,1
107,0.96666669845581,0.937500059604645,0.979166686534882
108,0.962500035762787,0.937500059604645,1
109,0.962500023841858,0.916666686534882,1
110,0.979166686534882,0.958333373069763,1
111,0.987500011920929,0.958333373069763,1
112,0.962500011920929,0.916666686534882,1
113,1,1,1
114,0.983333349227905,0.958333373069763,1
115,0.970833349227905,0.9375,1
116,0.912500035762787,0.875,0.937500059604645
117,0.983333349227905,0.937500059604645,1
118,0.995833337306976,0.979166686534882,1
119,0.987500011920929,0.958333373069763,1
120,1,1,1
121,1,1,1
122,0.96666669845581,0.958333373069763,0.979166686534882
123,0.991666674613952,0.979166686534882,1
124,0.970833361148834,0.937500059604645,0.979166686534882
125,0.987500011920929,0.979166686534882,1
126,0.991666674613952,0.979166686534882,1
127,0.987500011920929,0.958333373069763,1
128,1,1,1
129,0.995833337306976,0.979166686534882,1
130,0.979166686534882,0.958333373069763,1
131,0.995833337306976,0.979166686534882,1
132,0.987500011920929,0.979166686534882,1
133,0.991666674613952,0.979166686534882,1
134,0.991666674613952,0.979166686534882,1
135,0.975000011920929,0.958333313465118,0.979166686534882
136,0.991666662693024,0.958333313465118,1
137,0.987500011920929,0.958333373069763,1
138,0.991666674613952,0.979166686534882,1
139,0.991666674613952,0.979166686534882,1
140,1,1,1
141,0.991666674613952,0.979166686534882,1
142,0.995833337306976,0.979166686534882,1
143,0.96666669845581,0.958333373069763,0.979166686534882
144,0.987500011920929,0.979166686534882,1
145,0.995833337306976,0.979166686534882,1
146,0.995833337306976,0.979166686534882,1
147,0.987500011920929,0.979166686534882,1
148,1,1,1
149,0.991666674613952,0.979166686534882,1
150,0.991666674613952,0.979166686534882,1
151,0.987500011920929,0.979166686534882,1
152,0.995833337306976,0.979166686534882,1
153,0.979166686534882,0.958333373069763,1
154,1,1,1
155,0.991666674613952,0.979166686534882,1
156,0.991666674613952,0.979166686534882,1
157,1,1,1
158,0.991666674613952,0.958333373069763,1
159,1,1,1
160,0.991666674613952,0.979166686534882,1
161,0.987500011920929,0.979166686534882,1
162,1,1,1
163,1,1,1
164,1,1,1
165,1,1,1
166,1,1,1
167,1,1,1
168,1,1,1
169,0.995833337306976,0.979166686534882,1
170,0.995833337306976,0.979166686534882,1
171,0.995833337306976,0.979166686534882,1
172,0.979166686534882,0.979166686534882,0.979166686534882
173,1,1,1
174,0.995833337306976,0.979166686534882,1
175,1,1,1
176,0.987500011920929,0.979166686534882,1
177,1,1,1
178,1,1,1
179,1,1,1
180,1,1,1
181,1,1,1
182,1,1,1
183,1,1,1
184,0.995833337306976,0.979166686534882,1
185,1,1,1
186,0.979166686534882,0.979166686534882,0.979166686534882
187,1,1,1
188,1,1,1
189,1,1,1
190,1,1,1
191,0.979166686534882,0.979166686534882,0.979166686534882
192,1,1,1
193,1,1,1
194,1,1,1
195,1,1,1
196,1,1,1
197,1,1,1
198,1,1,1
199,1,1,1
200,1,1,1


==> figures/dpo/data_loss.csv <==
step,mean,min,max
0,3.11872,3.0869,3.137
1,2.2403,2.2019,2.2713
2,2.00324,1.9845,2.0302
3,3.14538,3.0858,3.1953
4,2.54602,2.5221,2.5726
5,2.09972,2.0892,2.1118
6,2.47182,2.4265,2.4984
7,1.95782,1.9162,1.9919
8,2.13732,2.1,2.1618
9,2.01494,1.9838,2.0547
10,2.30562,2.2666,2.3263
11,2.10234,2.0835,2.1311
12,2.50776,2.5002,2.5217
13,2.36258,2.342,2.382
14,1.87466,1.86,1.8927
15,2.3701,2.3337,2.4088
16,1.83688,1.8071,1.855
17,2.6851,2.6442,2.7225
18,1.4394,1.4134,1.4684
19,1.67282,1.6492,1.7089
20,2.067,2.0004,2.0982
21,2.0205,1.9704,2.0458
22,1.61508,1.5766,1.6387
23,1.58458,1.5665,1.6433
24,1.87932,1.776,1.9265
25,1.68778,1.6114,1.7211
26,1.03544,0.9808,1.0748
27,1.26384,1.2502,1.3091
28,0.7074,0.6382,0.7348
29,0.76566,0.7393,0.7926
30,1.04394,1.0017,1.068
31,0.7347,0.6985,0.7525
32,0.71128,0.6621,0.7442
33,0.62586,0.6039,0.6347
34,0.65382,0.6375,0.6693
35,0.20686,0.1952,0.2178
36,0.21488,0.2021,0.2303
37,0.50632,0.4973,0.5185
38,0.24258,0.2308,0.2515
39,0.13244,0.13,0.1344
40,0.40322,0.3928,0.4146
41,0.14586,0.143,0.1509
42,0.1715,0.1638,0.1837
43,0.15244,0.1425,0.1626
44,0.10836,0.099,0.1121
45,0.08394,0.0773,0.0878
46,0.19544,0.1852,0.2075
47,0.25114,0.2424,0.2618
48,0.0847,0.0754,0.0993
49,0.16358,0.1527,0.1754
50,0.03668,0.0295,0.0425
51,0.3103,0.2942,0.3362
52,0.23222,0.2121,0.2573
53,0.3274,0.3042,0.3715
54,0.08236,0.0713,0.0914
55,0.04738,0.0355,0.0516
56,0.07186,0.0586,0.0812
57,0.02774,0.0263,0.0299
58,0.14272,0.128,0.1507
59,0.11656,0.1073,0.1306
60,0.02704,0.0229,0.0355
61,0.03074,0.0267,0.033
62,0.0423,0.0356,0.0464
63,0.04,0.0337,0.0446
64,0.11604,0.1074,0.1283
65,0.00636,0.0059,0.0073
66,0.04706,0.0142,0.0834
67,0.03844,0.0221,0.0648
68,0.03144,0.0254,0.0354
69,0.24986,0.2316,0.2726
70,0.09886,0.0748,0.1352
71,0.04254,0.0288,0.0654
72,0.16326,0.1066,0.2139
73,0.1265,0.0913,0.144
74,0.01512,0.0111,0.022
75,0.01604,0.0096,0.0235
76,0.02792,0.0215,0.0336
77,0.03592,0.0239,0.0476
78,0.0814,0.0522,0.0987
79,0.01252,0.0079,0.0173
80,0.04126,0.0183,0.0762
81,0.05192,0.0278,0.0796
82,0.0106,0.0076,0.0121
83,0.03084,0.0207,0.0444
84,0.10416,0.0765,0.1238
85,0.09252,0.0179,0.1584
86,0.00962,0.0029,0.0157
87,0.03218,0.0208,0.0503
88,0.1129,0.0196,0.1886
89,0.01488,0.0093,0.0189
90,0.1026,0.073,0.1201
91,0.0538,0.0358,0.0733
92,0.03208,0.0079,0.0764
93,0.06918,0.0145,0.1368
94,0.03974,0.0045,0.0969
95,0.0918,0.0499,0.1478
96,0.04556,0.0051,0.158
97,0.05616,0.0096,0.1181
98,0.01124,0.0044,0.0231
99,0.03904,0.0066,0.1328
101,0.07802,0.0391,0.1352
102,0.09052,0.0199,0.2136
103,0.04922,0.026,0.0856
104,0.02712,0.0121,0.0506
105,0.02642,0.006,0.0517
106,0.03986,0.0046,0.101
107,0.09284,0.0255,0.2057
108,0.08884,0.0149,0.1591
109,0.13372,0.0143,0.3628
110,0.05558,0.0209,0.1425
111,0.0381,0.0132,0.083
112,0.20594,0.01,0.5123
113,0.0068,0.0003,0.0171
114,0.02388,0.001,0.0488
115,0.07412,0.0241,0.1654
116,0.29836,0.1642,0.5774
117,0.04444,0.0205,0.0868
118,0.0248,0.0057,0.0593
119,0.03496,0.0054,0.1208
120,0.01004,0.0021,0.0245
121,0.01842,0.0046,0.0268
122,0.06818,0.0321,0.0969
123,0.02762,0.0053,0.0604
124,0.08146,0.0492,0.101
125,0.02054,0.0071,0.0346
126,0.04106,0.0073,0.1182
127,0.02844,0.0008,0.0952
128,0.00406,0.0009,0.0069
129,0.01004,0.0037,0.0197
130,0.07542,0.0168,0.131
131,0.0204,0.0016,0.0578
132,0.12888,0.0045,0.4169
133,0.06216,0.0074,0.2043
134,0.01262,0.0024,0.0266
135,0.08646,0.0626,0.111
136,0.01858,0.0012,0.0709
137,0.03576,0.005,0.0936
138,0.03588,0.0034,0.0815
139,0.0182,0.0021,0.0387
140,0.01342,0.0024,0.0367
141,0.01296,0.0026,0.036
142,0.0173,0.0059,0.0479
143,0.05172,0.0179,0.1117
144,0.0459,0.0079,0.1358
145,0.0248,0.0008,0.1033
146,0.00756,0.0015,0.0224
147,0.024,0.003,0.0488
148,0.00594,0.0009,0.0162
149,0.0182,0.0045,0.0289
150,0.02854,0.0112,0.0595
151,0.0206,0.0015,0.0425
152,0.037,0.0021,0.1378
153,0.03034,0.0186,0.0543
154,0.00416,0.0013,0.0089
155,0.01764,0.001,0.0389
156,0.0177,0.0015,0.0507
157,0.00544,0.001,0.012
158,0.04334,0.0036,0.1829
159,0.00868,0.0008,0.0264
160,0.02026,0.001,0.0663
161,0.02956,0.0051,0.0625
162,0.00862,0.0043,0.0175
163,0.00206,0.0007,0.0034
164,0.00598,0.0009,0.0111
165,0.00786,0.0006,0.0181
166,0.00126,0.0007,0.0016
167,0.0064,0.0005,0.0145
168,0.01596,0.01,0.0207
169,0.01062,0.0021,0.025
170,0.00754,0.0005,0.0226
171,0.00588,0.0017,0.0153
172,0.01574,0.0147,0.0172
173,0.00382,0.0009,0.0121
174,0.0093,0.0004,0.0317
175,0.0029,0.0006,0.0061
176,0.0167,0.0065,0.0283
177,0.0009,0.0002,0.002
178,0.00086,0.0004,0.0014
179,0.00186,0.0004,0.0044
180,0.0007,0.0003,0.0018
181,0.00036,0.0001,0.0011
182,0.0023,0.0007,0.0034
183,0.0029,0.0006,0.0074
184,0.00646,0.0017,0.0186
185,0.00184,0.0008,0.0032
186,0.01546,0.0148,0.016
187,0.00802,0.0051,0.0119
188,0.00132,0.0006,0.0024
189,0.0013,0.0007,0.0028
190,0.00088,0.0002,0.002
191,0.01762,0.0148,0.0203
192,0.0012,0.0008,0.0022
193,0.002,0.0004,0.0037
194,0.00258,0.0003,0.0081
195,0.00062,0.0003,0.001
196,0.00062,0.0002,0.001
197,0.00048,0.0001,0.0009
198,0.00156,0.0007,0.0038
199,0.00124,0.0005,0.0019
200,0.00102,0.0003,0.0015


==> figures/dpo/data_margins.csv <==
step,mean,min,max
0,-0.782639145851135,-0.817049384117126,-0.757271409034729
1,1.27580642700195,1.24410653114319,1.333092212677
2,0.853111505508423,0.791626811027527,0.893286228179931
3,-0.052110606431961,-0.097503811120987,-0.004013478755951
4,0.55887051820755,0.509533584117889,0.621368288993835
5,0.842244648933411,0.786160290241241,0.878835320472717
6,-0.115281164646149,-0.150170922279358,-0.061960279941559
7,3.19302544593811,3.09684658050537,3.26269292831421
8,0.083637940883637,0.052281677722931,0.140708744525909
9,1.65455551147461,1.60825085639954,1.70493423938751
10,1.31112868785858,1.25766563415527,1.35991668701172
11,1.29242796897888,1.24535119533539,1.33058524131775
12,-0.3722476541996,-0.392549276351929,-0.355404138565063
13,-0.046858990192413,-0.072231844067574,-0.011491283774376
14,1.05823633670807,1.01331090927124,1.08618700504303
15,-0.239351990818977,-0.288527756929398,-0.199934139847755
16,1.5752028465271,1.49976849555969,1.64293360710144
17,-1.03700134754181,-1.09002804756165,-0.992170572280884
18,1.59250757694244,1.53439998626709,1.61921310424805
19,0.654407215118408,0.640047430992126,0.674346506595612
20,0.121745294332504,0.056222528219223,0.158299893140793
21,-0.323168361186981,-0.367392659187317,-0.269171178340912
22,1.34507112503052,1.29734003543854,1.3778487443924
23,0.717054748535156,0.6811882853508,0.752642214298248
24,0.141263455152512,0.064808249473572,0.268835544586182
25,0.94454870223999,0.891410112380981,1.00674200057983
26,1.1977420091629,1.14643287658691,1.26501333713532
27,1.28142313957214,1.25711798667908,1.31668400764465
28,2.4683256149292,2.39746332168579,2.56856799125671
29,2.47073860168457,2.42475247383118,2.50442266464233
30,2.60881729125977,2.54910278320312,2.64705038070679
31,2.8769971370697,2.84257936477661,2.93820428848267
32,3.28639397621155,3.20379590988159,3.33098959922791
33,4.51324148178101,4.44918537139893,4.59618663787842
34,3.38645768165588,3.35733819007874,3.41144418716431
35,5.44398651123047,5.36165809631348,5.49191999435425
36,5.2650164604187,5.18521070480347,5.32914924621582
37,4.26594743728638,4.20227909088135,4.31277751922607
38,3.64133205413818,3.61403608322144,3.66149830818176
39,4.99782409667969,4.93363857269287,5.03162479400635
40,4.13229961395264,4.08732891082764,4.20577907562256
41,6.09914560317993,6.06297016143799,6.13156700134277
42,4.99743299484253,4.95026302337647,5.06383228302002
43,5.57934265136719,5.50870418548584,5.67704391479492
44,6.37964277267456,6.27178287506104,6.42562818527222
45,6.46742963790894,6.36847496032715,6.55283498764038
46,5.50314521789551,5.40143966674805,5.60907125473022
47,6.22579193115234,6.13465309143066,6.33258724212647
48,5.22784547805786,5.11344051361084,5.33965015411377
49,6.04715843200684,5.90286636352539,6.18279123306274
50,7.39454030990601,7.25027894973755,7.64846849441528
51,5.91519565582275,5.71181774139404,6.14307546615601
52,6.67902984619141,6.54724597930908,6.84915161132813
53,5.68628816604614,5.51857662200928,5.79352951049805
54,6.91491250991821,6.85612010955811,7.00191640853882
55,7.49263286590576,7.38075113296509,7.60989999771118
56,6.99952383041382,6.87701940536499,7.08269929885864
57,7.65293779373169,7.58965015411377,7.77659511566162
58,6.51849174499512,6.38275861740112,6.7455358505249
59,7.13499736785889,6.98789119720459,7.32303810119629
60,8.44823112487793,8.30768299102783,8.64386558532715
61,8.78628540039063,8.58798217773438,8.90163230895996
62,6.98711051940918,6.64643621444702,7.16479587554932
63,8.45323162078858,8.14668083190918,8.67937850952148
64,8.89472503662109,8.65548896789551,9.11758804321289
65,9.94711074829102,9.65178203582764,10.1910371780396
66,11.5750020980835,11.1921663284302,11.9485359191895
67,11.1344797134399,10.8819456100464,11.5084238052368
68,10.5857717514038,10.2282810211182,11.111307144165
69,10.2844879150391,9.77885437011719,11.1423206329346
70,10.3315650939941,9.79439163208008,10.8737201690674
71,9.98558311462402,9.43949508666992,10.8126564025879
72,10.4117925643921,9.83091354370117,10.9764938354492
73,8.89449214935303,8.37888526916504,9.44837951660156
74,9.74747943878174,9.25340461730957,10.2042608261108
75,11.2806680679321,10.9254961013794,11.8523874282837
76,8.43963756561279,8.27044868469238,8.78969383239746
77,9.31872463226318,8.96024513244629,9.80353355407715
78,9.35700836181641,8.8022575378418,10.1081390380859
79,9.86803665161133,9.46116828918457,10.840048789978
80,10.3187654495239,10.0692806243897,10.7812690734863
81,9.04694976806641,8.59356880187988,9.78236293792725
82,8.82613906860352,8.29291915893555,9.67506885528564
83,9.43614273071289,9.00580596923828,9.95850944519043
84,10.1241975784302,9.33926486968994,10.7575750350952
85,10.7990123748779,9.777419090271,11.4255561828613
86,9.58324756622315,8.84601211547852,10.5165128707886
87,10.3724697113037,9.30906200408936,11.6500110626221
88,9.04194049835205,8.48656845092773,10.1558561325073
89,9.43524875640869,8.47370624542236,10.8524827957153
90,10.190421295166,9.77995109558106,11.019718170166
91,10.6556625366211,9.77427673339844,12.0977649688721
92,10.1021289825439,9.46663951873779,10.7054138183594
93,10.4980356216431,9.61851310729981,11.441520690918
94,11.6551700592041,10.9495334625244,12.1310997009277
95,9.11453437805176,8.34292602539063,9.97972869873047
96,12.8248949050903,11.8967142105103,14.5851068496704
97,11.6421350479126,10.6794300079346,12.8118267059326
98,10.8961074829102,10.1759128570557,11.8453197479248
99,9.60046405792236,8.35015296936035,10.9598255157471
101,10.5335577011108,9.43474578857422,12.4823169708252
102,8.69718904495239,7.64767122268677,10.7477197647095
103,10.0409151077271,9.10572528839111,12.345890045166
104,10.3218523025513,8.86737060546875,12.7012481689453
105,11.2363876342773,10.0789165496826,12.7628698348999
106,10.8685495376587,9.89225196838379,11.8679170608521
107,11.0639282226563,10.1709260940552,11.7664279937744
108,9.75943946838379,8.5056209564209,10.6253719329834
109,10.6035697937012,9.24137306213379,11.6621074676514
110,11.6773895263672,10.6896190643311,13.6081247329712
111,10.4815040588379,9.98169136047363,11.5123519897461
112,10.9114318847656,10.2758731842041,12.3685245513916
113,11.9156373977661,10.8504362106323,13.3179836273193
114,11.9330509185791,11.419753074646,12.2973356246948
115,10.7999155044556,9.79357719421387,11.6032028198242
116,9.13751983642578,8.18112087249756,9.73349189758301
117,9.84989566802978,8.89420700073242,10.9213342666626
118,11.4122058868408,10.0368432998657,12.9583444595337
119,9.68410167694092,8.56354808807373,10.6304969787598
120,10.1370676040649,8.93551921844482,11.3665285110474
121,9.84429512023926,8.3012752532959,10.8524951934814
122,9.31995792388916,8.39505863189697,10.6878757476807
123,9.76148529052734,8.87885093688965,10.8587112426758
124,10.0910396575928,9.15529251098633,11.311635017395
125,11.9805877685547,10.9531154632568,13.1791439056396
126,10.9063386917114,10.7247180938721,11.1268606185913
127,10.9974451065063,9.54914093017578,12.1484203338623
128,11.8337677001953,11.2899227142334,13.227575302124
129,12.1195581436157,11.2548294067383,13.3661556243896
130,12.1988027572632,10.9179401397705,13.2642822265625
131,10.3986137390137,9.59382915496826,11.2251834869385
132,11.8107608795166,10.976655960083,13.4195327758789
133,11.2273759841919,10.0096063613892,12.3175411224365
134,13.814822769165,13.161563873291,14.6471405029297
135,11.1872097015381,9.30658149719238,12.0703191757202
136,11.8746618270874,10.0310888290405,13.0910482406616
137,12.8220197677612,10.3859586715698,14.1082763671875
138,11.1989925384521,8.03453254699707,14.2247695922852
139,12.4986572265625,10.1459550857544,14.5622692108154
140,11.4107570648193,8.98831939697266,15.0275211334229
141,12.0856414794922,10.6468162536621,13.5847234725952
142,13.0732999801636,11.710542678833,16.0283870697021
143,13.3378423690796,11.5973606109619,15.6631679534912
144,13.7347263336182,11.9662036895752,16.2056121826172
145,13.5497562408447,11.3472747802734,17.2473087310791
146,13.3649709701538,11.1574697494507,15.5009708404541
147,13.3180656433105,10.3683605194092,15.2364559173584
148,14.5378969192505,12.4823150634766,16.2774028778076
149,14.4927099227905,11.3214168548584,17.1505870819092
150,12.0639377593994,10.0652360916138,13.6068515777588
151,14.559049987793,12.131160736084,15.9901027679443
152,12.7748098373413,10.6391925811768,14.1769485473633
153,13.2772571563721,11.340295791626,15.4675264358521
154,12.9102163314819,11.6049489974976,15.0374965667725
155,12.1274946212769,10.3258476257324,14.722508430481
156,12.0631994247437,10.7845544815063,13.3822469711304
157,11.9724681854248,10.30739402771,14.5729675292969
158,13.1789552688599,11.2187719345093,15.8085975646973
159,13.0163719177246,10.7317705154419,15.2142105102539
160,12.0939455032349,9.93992900848389,15.0239238739014
161,10.6521268844604,8.81920623779297,12.408239364624
162,13.8055635452271,10.5579490661621,16.4091720581055
163,14.0692419052124,11.1931371688843,16.9956874847412
164,14.4121788024902,10.4559087753296,17.8725357055664
165,15.2135292053223,11.1367998123169,19.0025672912598
166,13.9887613296509,10.4863147735596,16.7223720550537
167,11.9941919326782,8.57845973968506,14.1702003479004
168,13.2608533859253,10.3819189071655,15.8484497070312
169,13.4401252746582,10.2063131332397,16.4694766998291
170,13.3432710647583,10.3839073181152,16.6780776977539
171,14.6160129547119,11.3410329818726,17.4748878479004
172,13.7385118484497,10.9929733276367,15.7147951126099
173,14.4918369293213,11.6350564956665,17.1692237854004
174,12.6821880340576,9.86494827270508,14.5479326248169
175,13.1664449691772,10.73486328125,15.0376873016357
176,14.4476722717285,12.5857152938843,16.1622180938721
177,14.8503622055054,12.2452125549316,16.5470275878906
178,16.0733169555664,13.234299659729,18.4694595336914
179,13.5670637130737,11.4779787063599,15.7484331130981
180,14.6538190841675,12.7533483505249,16.6225128173828
181,16.3142721176147,13.0235433578491,19.2381324768066
182,14.7394956588745,12.5948801040649,16.7734985351563
183,15.518776512146,13.168830871582,18.1473445892334
184,12.7403120040894,10.2958393096924,14.7403335571289
185,14.6110132217407,12.2891845703125,16.5185070037842
186,13.352258682251,11.4259929656982,15.0834436416626
187,13.9701156616211,11.7783651351929,16.2230110168457
188,14.7086097717285,13.1458301544189,16.8850517272949
189,14.6727615356445,12.6489877700806,15.9653120040894
190,15.0135391235352,13.4160852432251,17.1078071594238
191,13.9371389389038,11.5893230438232,15.9029750823975
192,13.7572969436646,12.3204326629639,15.6096496582031
193,14.9202192306519,12.6664161682129,16.3129997253418
194,15.3566143035889,13.3825149536133,17.4848480224609
195,16.2797389984131,14.1676654815674,18.2780532836914
196,15.521275138855,13.4302272796631,18.1096801757813
197,15.3271924972534,13.6236553192139,17.4806804656982
198,14.3660778045654,12.7308712005615,16.3547096252441
199,15.046654510498,13.1028203964233,16.9696598052979
200,14.6062473297119,12.7700481414795,16.7366924285889

